Dynamic Detection of Inefficient Data Mapping Patterns in Heterogeneous OpenMP Applications

With the growing prevalence of heterogeneous computing, CPUs are increasingly being paired with accelerators to achieve new levels of performance and energy efficiency. However, data movement between devices remains a significant bottleneck, complicating application development. Existing performance tools require considerable programmer intervention to diagnose and locate data transfer inefficiencies. To address this, we propose dynamic analysis techniques to detect and profile inefficient data transfer and allocation patterns in heterogeneous applications. We implemented these techniques into OMPDataPerf, which provides detailed traces of problematic data mappings, source code attribution, and assessments of optimization potential in heterogeneous OpenMP applications. OMPDataPerf uses the OpenMP Tools Interface (OMPT) and incurs only a 5 % geometric-mean runtime overhead.

==> data/hash_rate_torture.csv <==
Input Size,CityHash32,CityHash64,CityHash128,CityHashCrc128,FarmHash32,FarmHash64,FarmHash128,MeowHash,rapidhash,t1ha0_ia32aes_avx,t1ha0_ia32aes_avx2,t1ha0_ia32aes_noavx,t1ha0_32le,t1ha1_le,t1ha2_atonce,XXH32,XXH64,XXH3_64bits,XXH3_128bits
1,0.025,0.025,0.019,0.017,0.020,0.019,0.017,0.029,0.028,0.025,0.027,0.027,0.025,0.024,0.025,0.023,0.021,0.023,0.023
2,0.048,0.046,0.040,0.036,0.042,0.040,0.039,0.058,0.053,0.046,0.054,0.052,0.052,0.049,0.055,0.047,0.040,0.045,0.050
4,0.089,0.102,0.074,0.072,0.084,0.077,0.080,0.117,0.116,0.097,0.102,0.104,0.097,0.103,0.104,0.094,0.078,0.095,0.097
8,0.190,0.204,0.151,0.154,0.167,0.163,0.154,0.223,0.224,0.183,0.214,0.199,0.202,0.206,0.183,0.187,0.161,0.193,0.168
16,0.208,0.230,0.190,0.185,0.173,0.199,0.178,0.270,0.248,0.211,0.232,0.239,0.229,0.239,0.232,0.220,0.205,0.224,0.220
32,0.384,0.437,0.373,0.378,0.402,0.355,0.344,0.527,0.486,0.456,0.470,0.473,0.420,0.464,0.458,0.430,0.367,0.421,0.423
64,0.683,0.870,0.704,0.694,0.713,0.713,0.657,1.045,0.958,0.827,0.850,0.913,0.838,0.816,0.912,0.810,0.690,0.823,0.832
128,1.173,1.495,1.240,1.208,1.236,1.306,1.197,1.879,1.657,1.586,1.567,1.733,1.112,1.582,1.740,1.279,1.175,1.556,1.604
256,1.330,2.811,2.441,2.298,2.282,2.094,2.367,3.849,3.211,2.874,3.071,3.157,2.236,2.881,2.853,1.825,2.067,1.903,2.046
512,1.804,3.740,3.826,3.263,3.550,3.271,3.587,7.055,5.833,5.022,4.934,5.768,3.180,4.150,4.714,2.576,3.054,3.643,3.500
1024,2.653,5.435,5.741,5.346,5.499,5.296,5.552,11.765,8.498,8.261,8.550,9.001,4.338,5.987,6.185,3.813,4.717,6.348,6.005
2048,3.367,7.943,7.928,7.827,8.625,8.627,8.143,13.697,10.935,12.096,14.015,13.030,5.659,8.718,8.837,4.673,6.024,10.403,10.450
4096,3.835,9.318,9.962,10.366,10.891,11.467,9.428,17.455,13.868,15.693,20.651,16.634,6.450,9.682,10.186,5.649,7.288,14.804,15.240
8192,4.049,11.473,12.128,12.802,15.556,16.368,11.589,21.252,16.072,18.982,28.817,20.391,7.344,12.571,12.311,6.353,8.631,21.389,21.671
16384,4.170,12.681,13.122,14.524,19.064,18.767,13.385,23.911,18.616,23.418,32.996,23.537,7.948,13.543,13.588,6.560,9.239,25.422,24.866
32768,4.260,13.006,14.076,15.851,21.974,21.931,14.289,28.814,20.240,25.633,38.276,25.127,8.133,14.511,14.196,6.785,9.480,30.800,31.224
65536,4.317,13.330,14.966,16.882,24.222,24.105,14.921,31.656,21.015,27.057,42.210,26.682,8.222,15.217,14.999,6.745,9.811,34.560,33.733
131072,4.378,14.651,15.217,17.294,25.342,24.412,15.138,32.851,21.695,27.634,43.862,27.504,8.351,15.463,15.357,6.918,9.904,36.247,36.465
262144,4.364,14.784,15.090,17.332,25.912,24.883,15.316,32.550,21.843,27.374,44.100,27.428,8.381,15.309,15.418,6.927,9.928,37.573,38.040
524288,4.349,14.606,15.275,17.431,25.666,25.612,15.147,32.072,21.312,27.303,41.567,27.557,8.319,15.430,15.419,6.930,9.972,36.090,37.807
1048576,4.322,14.675,15.480,17.327,25.924,25.434,15.022,33.336,21.763,27.874,39.492,27.445,8.294,15.454,15.450,6.891,10.052,36.893,36.840
2097152,4.343,14.862,15.475,17.589,26.159,25.933,15.517,33.493,21.878,27.800,41.837,27.807,8.417,15.498,15.514,6.981,10.080,37.927,37.216
4194304,4.363,14.836,15.503,17.524,26.290,26.443,15.551,32.592,22.054,27.762,41.860,27.823,8.391,15.577,15.570,6.992,10.080,37.626,37.352
8388608,4.368,14.836,15.423,17.572,26.277,26.334,15.572,32.314,22.020,27.776,42.396,27.689,8.406,15.557,15.570,6.976,10.070,37.674,37.813
16777216,4.381,14.821,15.347,17.545,26.233,26.108,15.529,31.926,21.990,27.905,42.790,27.769,8.409,15.510,15.506,6.983,10.075,37.495,37.171
33554432,4.367,14.664,15.331,17.192,24.279,24.011,15.263,30.815,21.204,26.366,34.988,26.789,8.342,15.334,15.375,6.942,9.997,32.384,31.302
67108864,4.366,14.046,14.694,16.505,21.795,21.645,14.715,27.486,20.024,24.546,28.408,24.221,8.310,14.966,15.078,6.965,9.850,26.759,26.112
134217728,4.360,13.919,15.029,16.338,21.087,21.032,14.837,27.222,19.658,24.252,26.668,23.558,8.201,14.866,14.566,6.948,9.883,25.259,25.053
268435456,4.361,14.106,14.981,16.034,20.864,20.739,15.026,26.684,19.316,23.868,26.317,23.677,8.291,14.783,14.452,6.939,9.648,25.020,24.374
536870912,4.365,13.994,14.441,15.993,20.716,20.69,15.034,24.315,19.481,23.951,25.743,23.195,8.239,14.793,15.071,6.89,9.788,24.6,24.344
1073741824,4.37,13.795,14.692,16.075,20.558,20.754,14.791,25.564,19.474,23.49,25.874,23.288,8.177,15.019,14.722,6.897,9.834,24.281,24.172

==> data/profiling_overhead_apps.csv <==
Program Name,Small,Medium,Large
babelstream,1.0229,1.0161,1.0063
bfs,1.0243,1.0469,1.0643
hotspot,1.0222,1.0293,1.0556
lud,1.0015,1.0011,1.0006
minife,0.9989,0.9999,0.9999
minifmm,0.9994,1.0004,1.2007
nw,1.0000,1.0541,1.0724
rsbench,1.0184,1.0044,1.0031
tealeaf,1.1837,0.9997,1.0047
xsbench,1.1882,1.1285,1.3255

==> data/space_overhead_apps.csv <==
Program Name,Small,Medium,Large
babelstream,41472,204672,1020672
bfs,4272,4944,5616
hotspot,2544,2544,2544
lud,6456,12456,24456
minife,153240,146376,146376
minifmm,2760,3336,3336
nw,984,984,984
rsbench,3480,3480,3480
tealeaf,110544,1987944,8381184
xsbench,2472,2472,2472

==> data/speedup_predicted_vs_actual.csv <==
Program Name,Problem Size,Predicted,Actual
babelstream,Small,1.159,1.226
bfs,Small,1.203,2.121
hotspot,Small,1.372,1.189
lud,Small,2.049,2.374
minife,Small,1.023,1.037
minifmm,Small,1.002,0.997
nw,Small,1.228,2.000
rsbench,Small,1.000,1.000
tealeaf,Small,1.779,2.200
xsbench,Small,1.001,1.011
babelstream,Medium,2.882,3.171
bfs,Medium,1.167,1.141
hotspot,Medium,2.005,1.264
lud,Medium,2.162,2.349
minife,Medium,1.025,1.052
minifmm,Medium,1.000,0.999
nw,Medium,1.244,1.197
rsbench,Medium,1.000,0.999
tealeaf,Medium,1.893,3.062
xsbench,Medium,1.000,1.005
babelstream,Large,3.971,4.275
bfs,Large,1.139,1.010
hotspot,Large,2.243,1.298
lud,Large,2.353,2.325
minife,Large,1.024,1.065
minifmm,Large,2.532,2.522
nw,Large,1.347,1.276
rsbench,Large,1.000,1.000
tealeaf,Large,5.754,16.327
xsbench,Large,1.000,1.002

==> data/transfer_rate_torture.csv <==
Input Size,Rate
1,0.000
2,0.000
4,0.001
8,0.001
16,0.002
32,0.004
64,0.009
128,0.018
256,0.035
512,0.070
1024,0.140
2048,0.275
4096,0.524
8192,0.887
16384,0.965
32768,1.649
65536,2.583
131072,3.630
262144,4.446
524288,5.006
1048576,5.435
2097152,10.250
4194304,11.383
8388608,11.532
16777216,11.540
33554432,11.494
67108864,10.531
134217728,10.904
268435456,10.502
536870912,9.934
1073741824,9.950
